A fully discrete plates complex on polygonal meshes with application to the Kirchhoff-Love problem

In this work we develop a novel fully discrete version of the plates complex, an exact Hilbert complex relevant for the mixed formulation of fourth-order problems. The derivation of the discrete complex follows the discrete de Rham paradigm, leading to an arbitrary-order construction that applies to meshes composed of general polygonal elements. The discrete plates complex is then used to derive a novel numerical scheme for Kirchhoff--Love plates, for which a full stability and convergence analysis are performed. Extensive numerical tests complete the exposition.

==> dat/hexa_trigo_k3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
3    0.241412   121      400      280         2766        0.522576     --
3    0.129713   441      1400     960         9726        0.0810504    3.00
3    0.0657364  1681     5200     3520        36246       0.0107607    2.97
3    0.0329799  6561     20000    13440       139686      0.00137027   2.99
3    0.016504   25921    78400    52480       548166      0.000172468  2.99


==> dat/hexa_trigo_k4/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
4    0.241412   121      400      280         4655        0.054272     --
4    0.129713   441      1400     960         16495       0.00455691   3.99
4    0.0657364  1681     5200     3520        61775       0.000311951  3.95
4    0.0329799  6561     20000    13440       238735      2.00778e-05  3.98
4    0.016504   25921    78400    52480       938255      1.33171e-06  3.92


==> dat/hexa_trigo_k5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
5    0.241412   121      400      280         6907        0.00413864   --
5    0.129713   441      1400     960         24587       0.000184334  5.01
5    0.0657364  1681     5200     3520        92347       6.39938e-06  4.94
5    0.0329799  6561     20000    13440       357467      3.71506e-07  4.13


==> dat/kershaw_trigo_k3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error       Rate
3    0.328757   289      612      324         4542        2.23501     --
3    0.166596   1156     2380     1225        17751       0.233528    3.32
3    0.111557   2601     5304     2704        39630       0.0653763   3.17
3    0.0838522  4624     9384     4761        70179       0.0267957   3.12
3    0.0671705  7225     14620    7396        109398      0.0134681   3.10
3    0.0560247  10404    21012    10609       157287      0.00769108  3.09


==> dat/kershaw_trigo_k4/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
4    0.328757   289      612      324         8367        0.467642     --
4    0.166596   1156     2380     1225        32915       0.0280299    4.14
4    0.111557   2601     5304     2704        73647       0.0054586    4.08
4    0.0838522  4624     9384     4761        130563      0.0017138    4.06
4    0.0671705  7225     14620    7396        203663      0.000698565  4.05
4    0.0560247  10404    21012    10609       292947      0.000335804  4.04


==> dat/kershaw_trigo_k5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
5    0.328757   289      612      324         13059       0.0144738    --
5    0.166596   1156     2380     1225        51547       0.000471818  5.04
5    0.111557   2601     5304     2704        115467      6.86319e-05  4.81
5    0.0838522  4624     9384     4761        204819      6.56413e-05  0.16


==> dat/locref_trigo_k3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
3    0.176777   160      352      193         2595        0.389309     --
3    0.0883883  640      1344     705         9987        0.0473346    3.04
3    0.0441942  2560     5248     2689        39171       0.00540851   3.13
3    0.0220971  10240    20736    10497       155139      0.000566217  3.26


==> dat/locref_trigo_k4/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
4    0.176777   160      352      193         4739        0.0338364    --
4    0.0883883  640      1344     705         18435       0.00208122   4.02
4    0.0441942  2560     5248     2689        72707       0.00012462   4.06
4    0.0220971  10240    20736    10497       288771      7.31458e-06  4.09


==> dat/locref_trigo_k5/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
5    0.176777   160      352      193         7363        0.00200192   --
5    0.0883883  640      1344     705         28803       6.24974e-05  5.00
5    0.0441942  2560     5248     2689        113923      1.92875e-06  5.02
5    0.0220971  10240    20736    10497       453123      6.12844e-08  4.98


==> dat/tri_trigo_k3/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
3    0.125      224      352      129         2787        0.0972817    --
3    0.0625     896      1376     481         10947       0.012194     3.00
3    0.03125    3584     5440     1857        43395       0.00152527   3.00
3    0.015625   14336    21632    7297        172803      0.000190689  3.00
3    0.0078125  57344    86272    28929       689667      2.38369e-05  3.00


==> dat/tri_trigo_k4/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
4    0.125      224      352      129         5507        0.00392774   --
4    0.0625     896      1376     481         21763       0.000246057  4.00
4    0.03125    3584     5440     1857        86531       1.53876e-05  4.00
4    0.015625   14336    21632    7297        345091      9.61882e-07  4.00
4    0.0078125  57344    86272    28929       1378307     8.27793e-08  3.54


==> dat/tri_trigo_k5/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  NbVertices  DimXDivDiv  Error        Rate
5    0.125     224      352      129         8899        0.000151057  --
5    0.0625    896      1376     481         35267       4.73024e-06  5.00
5    0.03125   3584     5440     1857        140419      1.49529e-07  4.98
5    0.015625  14336    21632    7297        560387      1.18303e-07  0.34

